Bridging Structure and Language: Graph-Based Visual Reasoning for Autonomous Road Understanding

Structured road understanding of lane geometry, topology, and traffic element relationships is foundational to safe autonomous driving. While vision-language models (VLMs) offer promising semantic flexibility, they lack the geometric and relational grounding required for precise road reasoning. Conversely, traditional modular systems, e.g., HD maps and topological road graphs, provide structural precision but remain semantically rigid. To bridge this gap, we introduce the Combined Road Substrate (CRS), a graph-grounded framework that makes geometric road structure and open-vocabulary semantics jointly executable in a single representation. CRS enables the automatic generation of compositionally complex and linguistically varied question-answer pairs via recursive graph queries, augmented with a "grounding for free" mechanism that ensures logical traceability to specific map elements, and procedurally extracted chain-of-thought supervision traces. We demonstrate that state-of-the-art VLMs - including large, closed-source models - struggle significantly with structured road reasoning, yet training a small 2- or 4-billion-parameter model with as few as 20 to 80 CRS-enriched scenes yields stable gains in compositional reasoning tasks of varying depth. Analysis of model behavior via verifiable reasoning traces reveals a systematic shift in failure modes: whereas baseline models fail at relational scene understanding, CRS-trained models reduce failures to attribute recognition, suggesting that for structured road reasoning tasks, the lack of structured supervision is a greater limitation than model scale. Project page: https://kth-rpl.github.io/CRS/

==> figures/supplementary/counting_off_intersection_direction.csv <==
count_value,gt,pred_with_img,pred_no_img
1,3,1,0
2,19,24,0
3,6,6,0
4,22,27,67
5,9,5,0
6,6,4,0
7,2,0,0

==> figures/supplementary/counting_off_intersection_generic.csv <==
count_value,gt,pred_with_img,pred_no_img
0,6,7,0
1,17,13,0
2,31,38,68
3,12,10,0
4,2,0,0

==> figures/supplementary/free_form_img_overall_stats.csv <==
condition,accuracy
with img,65.37
no img,50.42

==> figures/supplementary/free_form_img_per_type_stats.csv <==
type;n;acc_with_img;acc_no_img;delta
lane direction;75;94.67;78.67;16.00
lane type;70;55.71;40.00;15.71
line color;63;82.54;69.84;12.70
line marking;57;63.16;35.09;28.07
line type;56;60.71;46.43;14.29
lane comparison;80;80.00;70.00;10.00
crossing type;33;57.58;36.36;21.21
traffic light status;56;51.79;37.50;14.29
traffic light change;60;45.00;33.33;11.67
counting generic;68;67.65;45.59;22.06
counting per direction;67;53.73;32.84;20.90

==> figures/supplementary/pc_type.csv <==
count_value,gt,pred_with_img,pred_no_img
zebra,10.0,8.0,0.0
rectangle,12.0,18.0,32.0
ladder,7.0,6.0,0.0
unmarked,1.0,0.0,0.0


==> performance_results.csv <==
model,section,bucket,accuracy,ci_low,ci_high,correct,total
claude-sonnet-4.5_corrected,overall,all,0.5207100591715976,0.4911242603550296,0.5522682445759369,528,1014
claude-sonnet-4.5_corrected,reasoning,false,0.547911547911548,0.5135135135135135,0.5823095823095823,446,814
claude-sonnet-4.5_corrected,reasoning,true,0.41,0.34,0.475,82,200
claude-sonnet-4.5_corrected,category_buckets,counting,0.4696969696969697,0.4090909090909091,0.5340909090909091,124,264
claude-sonnet-4.5_corrected,category_buckets,properties,0.5723404255319149,0.5276595744680851,0.6170212765957447,269,470
claude-sonnet-4.5_corrected,category_buckets,comparison,0.5614035087719298,0.4649122807017544,0.6578947368421053,64,114
claude-sonnet-4.5_corrected,category_buckets,localization+existance,0.35802469135802467,0.25925925925925924,0.4567901234567901,29,81
claude-sonnet-4.5_corrected,category_buckets,relational,0.49411764705882355,0.38823529411764707,0.6,42,85
gemini-3.1-pro_corrected,overall,all,0.5838264299802761,0.5532544378698225,0.6134122287968442,592,1014
gemini-3.1-pro_corrected,reasoning,false,0.6093366093366094,0.5749385749385749,0.6412776412776413,496,814
gemini-3.1-pro_corrected,reasoning,true,0.48,0.41,0.55,96,200
gemini-3.1-pro_corrected,category_buckets,counting,0.49242424242424243,0.4318181818181818,0.553030303030303,130,264
gemini-3.1-pro_corrected,category_buckets,properties,0.6531914893617021,0.6085106382978723,0.6978723404255319,307,470
gemini-3.1-pro_corrected,category_buckets,comparison,0.7280701754385965,0.6491228070175439,0.8070175438596491,83,114
gemini-3.1-pro_corrected,category_buckets,localization+existance,0.49382716049382713,0.3950617283950617,0.5925925925925926,40,81
gemini-3.1-pro_corrected,category_buckets,relational,0.3764705882352941,0.27058823529411763,0.4823529411764706,32,85
google_gemini-3.1-flash-lite-preview_corrected,overall,all,0.5187376725838264,0.4891518737672584,0.5483234714003945,526,1014
google_gemini-3.1-flash-lite-preview_corrected,reasoning,false,0.5540540540540541,0.5184275184275184,0.5884520884520884,451,814
google_gemini-3.1-flash-lite-preview_corrected,reasoning,true,0.375,0.31,0.445,75,200
google_gemini-3.1-flash-lite-preview_corrected,category_buckets,counting,0.4431818181818182,0.38257575757575757,0.5,117,264
google_gemini-3.1-flash-lite-preview_corrected,category_buckets,properties,0.6021276595744681,0.5595744680851064,0.6446808510638298,283,470
google_gemini-3.1-flash-lite-preview_corrected,category_buckets,comparison,0.5877192982456141,0.5,0.6754385964912281,67,114
google_gemini-3.1-flash-lite-preview_corrected,category_buckets,localization+existance,0.38271604938271603,0.2839506172839506,0.49382716049382713,31,81
google_gemini-3.1-flash-lite-preview_corrected,category_buckets,relational,0.32941176470588235,0.23529411764705882,0.43529411764705883,28,85
google_gemma-4-31b-it_corrected,overall,all,0.539447731755424,0.5098619329388561,0.5700197238658777,547,1014
google_gemma-4-31b-it_corrected,reasoning,false,0.5761670761670762,0.5417690417690417,0.6105651105651105,469,814
google_gemma-4-31b-it_corrected,reasoning,true,0.39,0.32,0.46,78,200
google_gemma-4-31b-it_corrected,category_buckets,counting,0.4621212121212121,0.3977272727272727,0.5227272727272727,122,264
google_gemma-4-31b-it_corrected,category_buckets,properties,0.6191489361702127,0.574468085106383,0.6638297872340425,291,470
google_gemma-4-31b-it_corrected,category_buckets,comparison,0.6403508771929824,0.5526315789473685,0.7280701754385965,73,114
google_gemma-4-31b-it_corrected,category_buckets,localization+existance,0.2962962962962963,0.19753086419753085,0.3950617283950617,24,81
google_gemma-4-31b-it_corrected,category_buckets,relational,0.43529411764705883,0.3411764705882353,0.5411764705882353,37,85
moonshotai_kimi-k2.6_corrected,overall,all,0.4171597633136095,0.3875739644970414,0.4477317554240631,423,1014
moonshotai_kimi-k2.6_corrected,reasoning,false,0.43857493857493857,0.40540540540540543,0.47174447174447176,357,814
moonshotai_kimi-k2.6_corrected,reasoning,true,0.33,0.27,0.395,66,200
moonshotai_kimi-k2.6_corrected,category_buckets,counting,0.3106060606060606,0.2537878787878788,0.36363636363636365,82,264
moonshotai_kimi-k2.6_corrected,category_buckets,properties,0.5063829787234042,0.46170212765957447,0.5531914893617021,238,470
moonshotai_kimi-k2.6_corrected,category_buckets,comparison,0.4298245614035088,0.34210526315789475,0.5175438596491229,49,114
moonshotai_kimi-k2.6_corrected,category_buckets,localization+existance,0.30864197530864196,0.20987654320987653,0.4074074074074074,25,81
moonshotai_kimi-k2.6_corrected,category_buckets,relational,0.3411764705882353,0.23529411764705882,0.4470588235294118,29,85
openai_gpt-4o-mini_corrected,overall,all,0.4171597633136095,0.388560157790927,0.4477317554240631,423,1014
openai_gpt-4o-mini_corrected,reasoning,false,0.44471744471744473,0.41154791154791154,0.47665847665847666,362,814
openai_gpt-4o-mini_corrected,reasoning,true,0.305,0.24,0.365,61,200
openai_gpt-4o-mini_corrected,category_buckets,counting,0.3484848484848485,0.2916666666666667,0.4090909090909091,92,264
openai_gpt-4o-mini_corrected,category_buckets,properties,0.4851063829787234,0.44042553191489364,0.5276595744680851,228,470
openai_gpt-4o-mini_corrected,category_buckets,comparison,0.4649122807017544,0.37719298245614036,0.5614035087719298,53,114
openai_gpt-4o-mini_corrected,category_buckets,localization+existance,0.24691358024691357,0.14814814814814814,0.3333333333333333,20,81
openai_gpt-4o-mini_corrected,category_buckets,relational,0.35294117647058826,0.24705882352941178,0.4588235294117647,30,85
openai_gpt-5.4_corrected,overall,all,0.6232741617357002,0.5936883629191322,0.6528599605522682,632,1014
openai_gpt-5.4_corrected,reasoning,false,0.6695331695331695,0.64004914004914,0.7014742014742015,545,814
openai_gpt-5.4_corrected,reasoning,true,0.435,0.37,0.505,87,200
openai_gpt-5.4_corrected,category_buckets,counting,0.5189393939393939,0.45454545454545453,0.5795454545454546,137,264
openai_gpt-5.4_corrected,category_buckets,properties,0.7319148936170212,0.6914893617021277,0.7723404255319148,344,470
openai_gpt-5.4_corrected,category_buckets,comparison,0.6929824561403509,0.6052631578947368,0.7719298245614035,79,114
openai_gpt-5.4_corrected,category_buckets,localization+existance,0.43209876543209874,0.32098765432098764,0.5432098765432098,35,81
openai_gpt-5.4_corrected,category_buckets,relational,0.43529411764705883,0.32941176470588235,0.5411764705882353,37,85
qwen-2b-sft-80graphs,overall,all,0.6923076923076923,0.6646942800788954,0.7189349112426036,702,1014
qwen-2b-sft-80graphs,reasoning,false,0.714987714987715,0.6842751842751843,0.7469287469287469,582,814
qwen-2b-sft-80graphs,reasoning,true,0.6,0.53,0.665,120,200
qwen-2b-sft-80graphs,category_buckets,counting,0.6060606060606061,0.5454545454545454,0.6628787878787878,160,264
qwen-2b-sft-80graphs,category_buckets,properties,0.7468085106382979,0.7085106382978723,0.7872340425531915,351,470
qwen-2b-sft-80graphs,category_buckets,comparison,0.7982456140350878,0.7192982456140351,0.868421052631579,91,114
qwen-2b-sft-80graphs,category_buckets,localization+existance,0.6296296296296297,0.5308641975308642,0.7283950617283951,51,81
qwen-2b-sft-80graphs,category_buckets,relational,0.5764705882352941,0.47058823529411764,0.6823529411764706,49,85
qwen-2b-sft-rcot,overall,all,0.6962524654832347,0.6686390532544378,0.7258382642998028,706,1014
qwen-2b-sft-rcot,reasoning,false,0.714987714987715,0.6842751842751843,0.7457002457002457,582,814
qwen-2b-sft-rcot,reasoning,true,0.62,0.55,0.685,124,200
qwen-2b-sft-rcot,category_buckets,counting,0.6212121212121212,0.5643939393939394,0.6818181818181818,164,264
qwen-2b-sft-rcot,category_buckets,properties,0.7425531914893617,0.7021276595744681,0.7787234042553192,349,470
qwen-2b-sft-rcot,category_buckets,comparison,0.7192982456140351,0.6403508771929824,0.7982456140350878,82,114
qwen-2b-sft-rcot,category_buckets,localization+existance,0.6296296296296297,0.5308641975308642,0.7283950617283951,51,81
qwen-2b-sft-rcot,category_buckets,relational,0.7058823529411765,0.6,0.8,60,85
qwen2b,overall,all,0.42011834319526625,0.3895463510848126,0.45069033530571995,426,1014
qwen2b,reasoning,false,0.42874692874692877,0.3968058968058968,0.4643734643734644,349,814
qwen2b,reasoning,true,0.385,0.315,0.455,77,200
qwen2b,category_buckets,counting,0.2765151515151515,0.22348484848484848,0.32954545454545453,73,264
qwen2b,category_buckets,properties,0.5212765957446809,0.474468085106383,0.5659574468085107,245,470
qwen2b,category_buckets,comparison,0.34210526315789475,0.2543859649122807,0.4298245614035088,39,114
qwen2b,category_buckets,localization+existance,0.5679012345679012,0.4567901234567901,0.6790123456790124,46,81
qwen2b,category_buckets,relational,0.27058823529411763,0.17647058823529413,0.36470588235294116,23,85
qwen4b,overall,all,0.4428007889546351,0.41222879684418146,0.47435897435897434,449,1014
qwen4b,reasoning,false,0.4656019656019656,0.4312039312039312,0.5,379,814
qwen4b,reasoning,true,0.35,0.285,0.415,70,200
qwen4b,category_buckets,counting,0.2878787878787879,0.23484848484848486,0.3409090909090909,76,264
qwen4b,category_buckets,properties,0.5595744680851064,0.5170212765957447,0.6063829787234043,263,470
qwen4b,category_buckets,comparison,0.42105263157894735,0.3333333333333333,0.5087719298245614,48,114
qwen4b,category_buckets,localization+existance,0.4444444444444444,0.3333333333333333,0.5555555555555556,36,81
qwen4b,category_buckets,relational,0.3058823529411765,0.21176470588235294,0.4117647058823529,26,85
qwen_4b_sft-80graphs,overall,all,0.7110453648915187,0.6814595660749507,0.7396449704142012,721,1014
qwen_4b_sft-80graphs,reasoning,false,0.7186732186732187,0.687960687960688,0.7493857493857494,585,814
qwen_4b_sft-80graphs,reasoning,true,0.68,0.61,0.745,136,200
qwen_4b_sft-80graphs,category_buckets,counting,0.5833333333333334,0.5227272727272727,0.6439393939393939,154,264
qwen_4b_sft-80graphs,category_buckets,properties,0.7638297872340426,0.725531914893617,0.8042553191489362,359,470
qwen_4b_sft-80graphs,category_buckets,comparison,0.8245614035087719,0.7543859649122807,0.8859649122807017,94,114
qwen_4b_sft-80graphs,category_buckets,localization+existance,0.7283950617283951,0.6296296296296297,0.8271604938271605,59,81
qwen_4b_sft-80graphs,category_buckets,relational,0.6470588235294118,0.5411764705882353,0.7411764705882353,55,85
qwen_4b_sft_cot,overall,all,0.7130177514792899,0.6863905325443787,0.7386587771203156,723,1014
qwen_4b_sft_cot,reasoning,false,0.7223587223587223,0.6916461916461917,0.7530712530712531,588,814
qwen_4b_sft_cot,reasoning,true,0.675,0.605,0.74,135,200
qwen_4b_sft_cot,category_buckets,counting,0.6098484848484849,0.5492424242424242,0.6666666666666666,161,264
qwen_4b_sft_cot,category_buckets,properties,0.7531914893617021,0.7106382978723405,0.7936170212765957,354,470
qwen_4b_sft_cot,category_buckets,comparison,0.8421052631578947,0.7719298245614035,0.9035087719298246,96,114
qwen_4b_sft_cot,category_buckets,localization+existance,0.7160493827160493,0.6172839506172839,0.8148148148148148,58,81
qwen_4b_sft_cot,category_buckets,relational,0.6352941176470588,0.5294117647058824,0.7411764705882353,54,85
qwen_qwen3-vl-235b-a22b-instruct_corrected,overall,all,0.4990138067061144,0.46745562130177515,0.5295857988165681,506,1014
qwen_qwen3-vl-235b-a22b-instruct_corrected,reasoning,false,0.5122850122850123,0.47665847665847666,0.5466830466830467,417,814
qwen_qwen3-vl-235b-a22b-instruct_corrected,reasoning,true,0.445,0.375,0.51,89,200
qwen_qwen3-vl-235b-a22b-instruct_corrected,category_buckets,counting,0.3522727272727273,0.29924242424242425,0.4128787878787879,93,264
qwen_qwen3-vl-235b-a22b-instruct_corrected,category_buckets,properties,0.5787234042553191,0.5361702127659574,0.6234042553191489,272,470
qwen_qwen3-vl-235b-a22b-instruct_corrected,category_buckets,comparison,0.5877192982456141,0.5,0.6754385964912281,67,114
qwen_qwen3-vl-235b-a22b-instruct_corrected,category_buckets,localization+existance,0.4444444444444444,0.345679012345679,0.5555555555555556,36,81
qwen_qwen3-vl-235b-a22b-instruct_corrected,category_buckets,relational,0.4470588235294118,0.3411764705882353,0.5529411764705883,38,85

